Fast Robust Subspace Tracking via PCA in Sparse Data-Dependent Noise

This work studies the robust subspace tracking (ST) problem. Robust ST can be simply understood as a (slow) time-varying subspace extension of robust PCA. It assumes that the true data lies in a low-dimensional subspace that is either fixed or changes slowly with time. The goal is to track the changing subspaces over time in the presence of additive sparse outliers and to do this quickly (with a short delay). We introduce a "fast" mini-batch robust ST solution that is provably correct under mild assumptions. Here "fast" means two things: (i) the subspace changes can be detected and the subspaces can be tracked with near-optimal delay, and (ii) the time complexity of doing this is the same as that of simple (non-robust) PCA. Our main result assumes piecewise constant subspaces (needed for identifiability), but we also provide a corollary for the case when there is a little change at each time. A second contribution is a novel non-asymptotic guarantee for PCA in linearly data-dependent noise. An important setting where this is useful is for linearly data dependent noise that is sparse with support that changes enough over time. The analysis of the subspace update step of our proposed robust ST solution uses this result.

==> figures/final_files/MO_online_finalSE_TIT.dat <==
299,-8.9394e-06,-0.00019241,-1.5869,-2.1546,-4.3382
599,-1.2942e-05,-0.00023293,-1.5869,-2.4324,-4.3382
899,-1.7552e-05,-0.0002609,-1.5869,-2.7117,-4.3382
1199,-2.0714e-05,-0.00027854,-1.5869,-2.9851,-4.3382
1499,-2.5105e-05,-0.00028831,-1.5869,-3.2505,-4.3382
1799,-3.0149e-05,-0.00029595,-1.5869,-3.5222,-4.3382
2099,-3.6006e-05,-0.00030058,-1.5869,-3.7966,-4.3382
2399,-4.1847e-05,-0.0003027,-1.5869,-4.0695,-4.3382
2699,-4.9643e-05,-0.00030615,-1.5869,-4.3382,-4.3382
2999,-5.7081e-05,-0.00030803,-0.52567,-1.8927,-4.5554
3299,-6.5217e-05,-0.00030929,-0.52567,-2.5368,-4.5554
3599,-7.416e-05,-0.00031183,-1.3006,-2.766,-4.5554
3899,-8.5112e-05,-0.0003126,-1.331,-3.0143,-4.5554
4199,-9.815e-05,-0.00031407,-1.3654,-3.2746,-4.5554
4499,-0.00011053,-0.00031632,-1.3908,-3.5285,-4.5554
4799,-0.00012584,-0.00031717,-1.4175,-3.7768,-4.5554
5099,-0.0001417,-0.00031759,-1.4306,-4.0411,-4.5554
5399,-0.0001589,-0.00031822,-1.4322,-4.2913,-4.5554
5699,-0.0001791,-0.00031847,-1.433,-4.535,-4.5554
5999,-0.00020182,-0.00031899,-0.52069,-4.535,-4.5554
6299,-0.00022557,-0.00031968,-0.52069,-4.535,-4.5554
6599,-0.00025317,-0.00031971,-1.4285,-4.535,-4.5554
6899,-0.00028141,-0.00031974,-1.5475,-4.535,-4.5554
7199,-0.00031359,-0.00031975,-1.5886,-4.535,-4.5554
7499,-0.00034903,-0.00031969,-1.6015,-4.535,-4.5554
7799,-0.00038726,-0.00031984,-1.6019,-4.535,-4.5554
8099,-0.00042995,-0.00032081,-1.514,-1.9901,-4.651
8399,-0.00047571,-0.00032067,-1.5238,-2.6342,-4.651
8699,-0.0005258,-0.00032099,-1.5237,-2.8624,-4.651
8999,-0.0005823,-0.00032109,-0.51392,-3.0959,-4.651
9299,-0.00064306,-0.00032111,-0.51393,-3.3593,-4.651
9599,-0.00071107,-0.00032145,-1.2024,-3.6191,-4.651
9899,-0.00078499,-0.00032167,-1.2496,-3.8763,-4.651
10199,-0.00086495,-0.00032172,-1.2572,-4.1319,-4.651
10499,-0.00094869,-0.00032182,-1.2598,-4.3827,-4.651
10799,-0.0010444,-0.00032199,-1.3052,-4.6306,-4.651
11099,-0.001146,-0.00032193,-1.3067,-4.6306,-4.651
11399,-0.0012554,-0.0003219,-1.3094,-4.6306,-4.651
11699,-0.0013745,-0.00032197,-1.3096,-4.6306,-4.651


==> figures/final_files/PhaseTransAltProj.dat <==
0.01 3 100
0.01 6 100
0.01 9 100
0.01 12 100
0.01 15 100
0.01 18 100
0.01 21 100
0.01 24 0
0.01 27 0
0.01 30 0

0.09 3 100
0.09 6 100
0.09 9 100
0.09 12 100
0.09 15 100
0.09 18 100
0.09 21 100
0.09 24 0
0.09 27 0
0.09 30 0

0.16 3 100
0.16 6 100
0.16 9 100
0.16 12 100
0.16 15 100
0.16 18 100
0.16 21 100
0.16 24 0
0.16 27 0
0.16 30 0

0.24 3 100
0.24 6 100
0.24 9 100
0.24 12 100
0.24 15 100
0.24 18 100
0.24 21 100
0.24 24 0
0.24 27 0
0.24 30 0

0.32 3 100
0.32 6 100
0.32 9 100
0.32 12 100
0.32 15 100
0.32 18 100
0.32 21 100
0.32 24 0
0.32 27 0
0.32 30 0

0.39 3 100
0.39 6 100
0.39 9 100
0.39 12 100
0.39 15 100
0.39 18 100
0.39 21 100
0.39 24 0
0.39 27 0
0.39 30 0

0.47 3 100
0.47 6 100
0.47 9 100
0.47 12 100
0.47 15 100
0.47 18 100
0.47 21 61
0.47 24 0
0.47 27 0
0.47 30 0

0.55 3 100
0.55 6 100
0.55 9 100
0.55 12 100
0.55 15 100
0.55 18 100
0.55 21 0
0.55 24 0
0.55 27 0
0.55 30 0

0.62 3 100
0.62 6 100
0.62 9 100
0.62 12 100
0.62 15 100
0.62 18 100
0.62 21 0
0.62 24 0
0.62 27 0
0.62 30 0

0.70 3 100
0.70 6 100
0.70 9 100
0.70 12 100
0.70 15 100
0.70 18 100
0.70 21 0
0.70 24 0
0.70 27 0
0.70 30 0



==> figures/final_files/PhaseTransNORST.dat <==
0.01 3 100
0.01 6 100
0.01 9 100
0.01 12 100
0.01 15 100
0.01 18 100
0.01 21 100
0.01 24 100
0.01 27 100
0.01 30 100

0.09 3 100
0.09 6 100
0.09 9 100
0.09 12 100
0.09 15 100
0.09 18 100
0.09 21 100
0.09 24 100
0.09 27 100
0.09 30 100

0.16 3 100
0.16 6 100
0.16 9 100
0.16 12 100
0.16 15 100
0.16 18 100
0.16 21 100
0.16 24 100
0.16 27 100
0.16 30 97

0.24 3 100
0.24 6 100
0.24 9 100
0.24 12 100
0.24 15 100
0.24 18 100
0.24 21 100
0.24 24 100
0.24 27 100
0.24 30 66

0.32 3 100
0.32 6 100
0.32 9 100
0.32 12 100
0.32 15 100
0.32 18 100
0.32 21 100
0.32 24 100
0.32 27 100
0.32 30 6

0.39 3 100
0.39 6 100
0.39 9 100
0.39 12 100
0.39 15 100
0.39 18 100
0.39 21 100
0.39 24 100
0.39 27 99
0.39 30 0

0.47 3 100
0.47 6 100
0.47 9 100
0.47 12 100
0.47 15 100
0.47 18 100
0.47 21 100
0.47 24 100
0.47 27 72
0.47 30 0

0.55 3 100
0.55 6 100
0.55 9 100
0.55 12 100
0.55 15 100
0.55 18 100
0.55 21 100
0.55 24 100
0.55 27 20
0.55 30 0

0.62 3 100
0.62 6 100
0.62 9 100
0.62 12 100
0.62 15 100
0.62 18 100
0.62 21 100
0.62 24 100
0.62 27 3
0.62 30 0

0.70 3 100
0.70 6 100
0.70 9 100
0.70 12 100
0.70 15 100
0.70 18 100
0.70 21 100
0.70 24 100
0.70 27 0
0.70 30 0



==> figures/final_files/bern_online_finalL_TIT.dat <==
299,5.7565,1.0816,0.0066016,0.0065961,0.00042061
599,6.2087,1.0794,0.014961,0.002449,0.00048283
899,6.1885,1.0768,0.71344,0.0023056,0.00014002
1199,6.1066,1.0767,2.5951,0.0013231,0.00047672
1499,6.1785,1.0725,2.9609,0.0006846,0.00069917
1799,6.2652,1.0744,3.1157,0.00021059,0.00087748
2099,6.222,1.0733,3.098,0.00081206,0.00080308
2399,6.2139,1.0734,3.1979,0.00037196,0.00042409
2699,6.2825,1.075,3.1892,0.00079395,0.00063474
2999,6.3555,1.0702,3.2064,0.0073618,0.00010158
3299,6.1882,1.0703,2.3507,0.0063621,9.3248e-05
3599,6.2649,1.0714,2.3401,0.002615,0.00010469
3899,6.1753,1.0717,3.1532,0.0010688,8.641e-05
4199,6.1749,1.0745,3.1532,0.00037713,8.0004e-05
4499,6.3004,1.0714,3.246,0.00035078,9.0407e-05
4799,6.3382,1.0737,3.2266,0.00019771,0.00010508
5099,6.2493,1.074,3.1575,0.00026004,9.0236e-05
5399,6.2373,1.0711,3.1522,0.00063366,9.7227e-05
5699,6.0927,1.0698,3.0356,0.00068629,0.00010057
5999,6.212,1.0723,3.1776,0.00090483,9.4387e-05
6299,6.1658,1.0705,2.4365,0.00051655,8.0261e-05
6599,6.2648,1.073,2.3602,0.0011607,8.2438e-05
6899,6.1975,1.07,3.2164,0.00029456,7.6702e-05
7199,6.1005,1.0671,3.2508,0.00042645,8.2699e-05
7499,6.2818,1.0754,3.1717,9.589e-05,7.4421e-05
7799,6.1686,1.0685,3.1264,0.00015235,7.8422e-05
8099,6.1763,1.0696,3.1442,0.0060886,9.0981e-05
8399,6.2391,1.0681,3.1549,0.0052195,7.8318e-05
8699,6.1595,1.0699,3.0791,0.0025465,9.3526e-05
8999,6.371,1.073,3.1971,0.001017,7.5472e-05
9299,6.293,1.0689,2.3994,0.00052284,7.4114e-05
9599,6.1518,1.068,2.3213,0.00081038,8.3616e-05
9899,6.2585,1.0703,3.1801,0.0010725,8.6325e-05
10199,6.2562,1.0746,3.3137,0.00016358,6.8497e-05
10499,6.169,1.0666,3.1277,0.0015843,8.5578e-05
10799,6.154,1.0652,3.1422,0.00055548,8.3169e-05
11099,6.2739,1.0675,3.2169,0.00075752,0.99008
11399,6.1635,1.0703,3.0677,0.0001419,0.99008
11699,6.1647,1.0664,3.1496,0.00081418,0.99008


==> figures/final_files/bern_online_finalSE_TIT.dat <==
299,0.99998,0.99993,0.036461,0.011699,1.6577e-06,0.99996,0.93965
599,0.99998,0.99978,0.036461,0.003659,1.6577e-06,0.99996,0.036723
899,0.99998,0.99994,0.036461,0.0011844,1.6577e-06,0.02638,5.4298e-05
1199,0.99998,0.99983,0.036461,0.00038591,1.6577e-06,0.020869,4e-05
1499,0.99998,0.99974,0.036461,0.00012596,1.6577e-06,0.022041,3.7577e-05
1799,0.99998,0.99992,0.036461,4.2991e-05,1.6577e-06,0.020258,3.3658e-05
2099,0.99998,0.99987,0.036461,1.4708e-05,1.6577e-06,0.018338,2.904e-05
2399,0.99998,0.99989,0.036461,4.9768e-06,1.6577e-06,0.019327,2.9341e-05
2699,0.99998,0.99978,0.036461,1.6577e-06,1.6577e-06,0.018938,2.762e-05
2999,0.99998,0.99973,0.99994,0.012824,1.2316e-06,0.022726,0.012824
3299,0.99998,0.99985,0.99994,0.004699,1.2316e-06,0.022565,0.012067
3599,0.99998,0.99986,0.48984,0.0017168,1.2316e-06,0.021018,0.01163
3899,0.99998,0.99972,0.83005,0.00062326,1.2316e-06,0.020362,0.011142
4199,0.99998,0.99987,0.91148,0.00022516,1.2316e-06,0.019693,0.010662
4499,0.99998,0.99986,0.92946,7.8861e-05,1.2316e-06,0.01854,0.010171
4799,0.99998,0.99988,0.93265,2.8004e-05,1.2316e-06,0.018067,0.009578
5099,0.99998,0.99983,0.93303,9.9564e-06,1.2316e-06,0.017657,0.0089187
5399,0.99998,0.99985,0.93208,3.5261e-06,1.2316e-06,0.016953,0.0083827
5699,0.99998,0.99985,0.93327,1.2316e-06,1.2316e-06,0.016196,0.0078802
5999,0.99998,0.99985,0.99997,1.2316e-06,1.2316e-06,0.015417,0.0073091
6299,0.99998,0.99979,0.99997,1.2316e-06,1.2316e-06,0.0146,0.006814
6599,0.99998,0.99979,0.47721,1.2316e-06,1.2316e-06,0.014499,0.0063608
6899,0.99998,0.99979,0.84235,1.2316e-06,1.2316e-06,0.014326,0.0058489
7199,0.99998,0.99982,0.9199,1.2316e-06,1.2316e-06,0.014529,0.0053051
7499,0.99998,0.99982,0.93639,1.2316e-06,1.2316e-06,0.014207,0.0047222
7799,0.99998,0.99981,0.93334,1.2316e-06,1.2316e-06,0.014428,0.0041852
8099,0.99998,0.99981,0.93827,0.010284,9.7589e-07,0.016719,0.01078
8399,0.99998,0.99983,0.93844,0.0037729,9.7589e-07,0.016654,0.010466
8699,0.99998,0.9998,0.93609,0.0013745,9.7589e-07,0.016614,0.01022
8999,0.99998,0.99975,0.99998,0.00050304,9.7589e-07,0.016548,0.0099999
9299,0.99998,0.99977,0.99998,0.00018013,9.7589e-07,0.016556,0.0097864
9599,0.99998,0.99976,0.49514,6.4483e-05,9.7589e-07,0.016548,0.0095804
9899,0.99998,0.99978,0.8532,2.2683e-05,9.7589e-07,0.016259,0.0093777
10199,0.99998,0.9998,0.91528,8.0292e-06,9.7589e-07,0.016197,0.0091867
10499,0.99998,0.99978,0.92952,2.8163e-06,9.7589e-07,0.015986,0.0090036
10799,0.99998,0.99977,0.92787,9.7589e-07,9.7589e-07,0.01571,0.0088289
11099,0.99998,0.9998,0.92939,9.7589e-07,9.7589e-07,0.015697,0.0086413
11399,0.99998,0.99978,0.93458,9.7589e-07,9.7589e-07,0.015717,0.0084652
11699,0.99997,0.99977,0.93366,9.7589e-07,9.7589e-07,0.015522,0.0082855


==> figures/final_files/bern_online_finalSE_TIT_temp.dat <==
299,-5.3967e-06,-4.4943e-05,-1.3309,-1.6636,-1.9999
599,-5.7299e-06,-5.3538e-05,-1.3309,-1.8613,-1.9999
899,-5.4759e-06,-8.0663e-05,-1.3309,-1.95,-1.9999
1199,-5.7129e-06,-8.918e-05,-1.3309,-1.9831,-1.9999
1499,-5.6848e-06,-6.638e-05,-1.3309,-1.9944,-1.9999
1799,-5.6694e-06,-0.00010632,-1.3309,-1.9981,-1.9999
2099,-6.0823e-06,-0.00010258,-1.3309,-1.9994,-1.9999
2399,-6.3615e-06,-0.00012941,-1.3309,-1.9998,-1.9999
2699,-6.2653e-06,-0.00011631,-1.3309,-1.9999,-1.9999
2999,-6.1491e-06,-0.00012159,-1.9797e-05,-1.6443,-3.1883
3299,-5.9921e-06,-0.00012461,-1.9797e-05,-1.8335,-3.1883
3599,-6.047e-06,-0.00013538,-0.31382,-1.9312,-3.1883
3899,-5.9595e-06,-0.00012209,-0.084657,-1.9739,-3.1883
4199,-6.0518e-06,-0.00012257,-0.038932,-1.9904,-3.1883
4499,-5.9231e-06,-0.00011535,-0.030555,-1.9966,-3.1883
4799,-6.1928e-06,-0.00011751,-0.02843,-1.9988,-3.1883
5099,-6.253e-06,-0.00011117,-0.028116,-1.9996,-3.1883
5399,-5.8447e-06,-0.00010859,-0.027535,-1.9998,-3.1883
5699,-6.0741e-06,-0.00011148,-0.027472,-1.9999,-3.1883
5999,-6.0808e-06,-9.5491e-05,-1.8123e-05,-1.9999,-3.1883
6299,-6.0631e-06,-0.0001116,-1.8123e-05,-1.9999,-3.1883
6599,-6.2438e-06,-9.4486e-05,-0.30162,-1.9999,-3.1883
6899,-6.0379e-06,-0.00010823,-0.072173,-1.9999,-3.1883
7199,-6.498e-06,-0.00010275,-0.035466,-1.9999,-3.1883
7499,-6.3619e-06,-0.00010838,-0.028603,-1.9999,-3.1883
7799,-6.4386e-06,-9.937e-05,-0.027434,-1.9999,-3.1883
8099,-6.2528e-06,-0.00011098,-0.027666,-1.696,-3.3217
8399,-6.3144e-06,-0.00011172,-0.02716,-1.8622,-3.3217
8699,-6.4935e-06,-0.00011098,-0.026879,-1.9441,-3.3217
8999,-6.0141e-06,-0.00011273,-2.0632e-05,-1.979,-3.3217
9299,-6.5268e-06,-0.00011291,-2.0632e-05,-1.9923,-3.3217
9599,-6.3214e-06,-0.00011354,-0.30177,-1.9972,-3.3217
9899,-6.0397e-06,-0.00011456,-0.072587,-1.999,-3.3217
10199,-6.2623e-06,-0.00011483,-0.036549,-1.9997,-3.3217
10499,-6.2798e-06,-0.00011512,-0.029695,-1.9999,-3.3217
10799,-6.447e-06,-0.00012856,-0.028066,-2,-3.3217
11099,-6.2478e-06,-0.00013078,-0.027316,-2,-3.3217
11399,-6.3737e-06,-0.00012496,-0.027178,-2,-3.3217
11699,-5.9587e-06,-0.00013177,-0.027171,-2,-3.3217


==> figures/final_files/err_L_dynrpca_reprocspca.dat <==
301,0.98022,0.8406,0.00066022,0.00030222,2.7248e-07,3.3185,3.2091,3.1828
601,0.9597,0.84136,0.00067267,0.00010424,2.7248e-07,3.4835,3.3081,3.2597
901,0.93621,0.82303,0.00024751,3.7679e-05,2.7248e-07,3.3799,3.2911,3.2493
1201,0.9005,0.82114,0.00034625,1.4384e-05,2.7248e-07,3.155,3.132,3.0262
1501,0.87007,0.79877,0.00051152,5.172e-06,2.7248e-07,3.5177,3.4834,3.3951
1801,0.82836,0.80939,0.00053997,1.8868e-06,2.7248e-07,3.6385,3.5011,3.344
2101,0.82154,0.80253,0.00032514,7.1764e-07,2.7248e-07,3.3366,2.9627,3.031
2401,0.75024,0.79961,0.00020976,2.7248e-07,2.7248e-07,3.1966,3.1356,3.1113
2701,0.71277,0.77908,0.00026478,0.99981,0.00015196,3.3863,3.3215,3.3702
3001,0.97287,0.96912,0.11393,0.99981,0.00015196,3.1369,3.0184,2.9489
3301,0.96197,0.99242,2.9575,0.11706,0.00015196,3.4308,3.3263,3.2839
3601,0.93644,0.97894,3.1965,0.035342,0.00015196,3.236,3.2324,3.1925
3901,0.89292,0.9787,3.045,0.01343,0.00015196,3.0529,2.9582,3.0301
4201,0.85459,0.98195,2.929,0.005953,0.00015196,3.0113,2.9213,3.0025
4501,0.81143,0.98172,3.0532,0.0022385,0.00015196,3.0909,3.0816,3.0556
4801,0.80959,0.97151,3.2868,0.00088849,0.00015196,3.2504,3.2084,3.2952
5101,0.78134,0.98335,3.2234,0.00039655,0.00015196,3.2819,3.1574,3.2372
5401,0.73175,0.96835,3.2613,0.00015196,0.00015196,3.3654,3.2754,3.2498
5701,0.69924,0.96706,3.2689,0.77848,2.4296e-05,3.5162,3.1822,3.2925
6001,0.72149,0.96255,3.2548,0.77848,2.4296e-05,3.19,3.1526,3.2382
6301,0.69086,0.97557,2.9791,0.041169,2.4296e-05,2.991,2.9679,2.9649
6601,0.70868,0.976,3.1976,0.016229,2.4296e-05,3.1796,3.1027,3.2011
6901,0.64153,0.98632,3.4223,0.004895,2.4296e-05,3.3042,3.3467,3.3864
7201,0.62997,0.99558,3.1436,0.0021766,2.4296e-05,2.9582,2.9141,3.1372
7501,0.62258,0.96342,3.209,0.00099158,2.4296e-05,3.2132,3.1382,3.2125
7801,0.56275,0.97973,3.2907,0.00033251,2.4296e-05,3.4716,3.3952,3.3125
8101,0.61982,0.98886,3.0683,0.00014568,2.4296e-05,3.0136,2.9864,3.0884
8401,0.56023,0.97429,3.2155,6.4701e-05,2.4296e-05,3.2227,3.0764,3.1952
8701,0.5529,0.96097,3.5698,2.4296e-05,2.4296e-05,3.7335,3.6031,1
9001,0.53418,0.96097,2.9604,2.4296e-05,2.4296e-05,3.0206,2.8118,1
9301,0.51405,0.99287,3.2929,2.4296e-05,2.4296e-05,3.3695,3.2677,1


==> figures/final_files/err_L_dynrpca_reprocspca.txt <==
301,0.98022,0.8406,0.00066022,0.00030222,2.7248e-07,3.4018,3.3255,3.1424
601,0.9597,0.84136,0.00067267,0.00010424,2.7248e-07,3.3185,3.2091,3.1828
901,0.93621,0.82303,0.00024751,3.7679e-05,2.7248e-07,3.4835,3.3081,3.2597
1201,0.9005,0.82114,0.00034625,1.4384e-05,2.7248e-07,3.3799,3.2911,3.2493
1501,0.87007,0.79877,0.00051152,5.172e-06,2.7248e-07,3.155,3.132,3.0262
1801,0.82836,0.80939,0.00053997,1.8868e-06,2.7248e-07,3.5177,3.4834,3.3951
2101,0.82154,0.80253,0.00032514,7.1764e-07,2.7248e-07,3.6385,3.5011,3.344
2401,0.75024,0.79961,0.00020976,2.7248e-07,2.7248e-07,3.3366,2.9627,3.031
2701,0.71277,0.77908,0.00026478,0.99981,0.00015196,3.1966,3.1356,3.1113
3001,0.97287,0.96912,0.11393,0.99981,0.00015196,3.3863,3.3215,3.3702
3301,0.96197,0.99242,2.9575,0.11706,0.00015196,3.1369,3.0184,2.9489
3601,0.93644,0.97894,3.1965,0.035342,0.00015196,3.4308,3.3263,3.2839
3901,0.89292,0.9787,3.045,0.01343,0.00015196,3.236,3.2324,3.1925
4201,0.85459,0.98195,2.929,0.005953,0.00015196,3.0529,2.9582,3.0301
4501,0.81143,0.98172,3.0532,0.0022385,0.00015196,3.0113,2.9213,3.0025
4801,0.80959,0.97151,3.2868,0.00088849,0.00015196,3.0909,3.0816,3.0556
5101,0.78134,0.98335,3.2234,0.00039655,0.00015196,3.2504,3.2084,3.2952
5401,0.73175,0.96835,3.2613,0.00015196,0.00015196,3.2819,3.1574,3.2372
5701,0.69924,0.96706,3.2689,0.77848,2.4296e-05,3.3654,3.2754,3.2498
6001,0.72149,0.96255,3.2548,0.77848,2.4296e-05,3.5162,3.1822,3.2925
6301,0.69086,0.97557,2.9791,0.041169,2.4296e-05,3.19,3.1526,3.2382
6601,0.70868,0.976,3.1976,0.016229,2.4296e-05,2.991,2.9679,2.9649
6901,0.64153,0.98632,3.4223,0.004895,2.4296e-05,3.1796,3.1027,3.2011
7201,0.62997,0.99558,3.1436,0.0021766,2.4296e-05,3.3042,3.3467,3.3864
7501,0.62258,0.96342,3.209,0.00099158,2.4296e-05,2.9582,2.9141,3.1372
7801,0.56275,0.97973,3.2907,0.00033251,2.4296e-05,3.2132,3.1382,3.2125
8101,0.61982,0.98886,3.0683,0.00014568,2.4296e-05,3.4716,3.3952,3.3125
8401,0.56023,0.97429,3.2155,6.4701e-05,2.4296e-05,3.0136,2.9864,3.0884
8701,0.5529,0.96097,3.5698,2.4296e-05,2.4296e-05,3.2227,3.0764,3.1952
9001,0.53418,0.96097,2.9604,2.4296e-05,2.4296e-05,3.7335,3.6031,1
9301,0.51405,0.99287,3.2929,2.4296e-05,2.4296e-05,3.0206,2.8118,1
9301,0.51405,0.99287,3.2929,2.4296e-05,2.4296e-05,3.3695,3.2677,1


==> figures/final_files/err_L_dynrpca_reprocspca_bern.dat <==
201,1.1379,0.87037,6.9307e-05,0.0002711,4.543e-08,0.94542,0.79656,0.66875
401,1.203,0.85788,6.3125e-05,7.53e-05,4.543e-08,0.92442,0.7045,1.5236
601,2.0642,0.85634,0.00012645,2.114e-05,4.543e-08,1.0114,0.72782,1.3344
801,1.7813,0.87972,8.0585e-05,6.0922e-06,4.543e-08,0.97287,0.8396,1.5111
1001,1.1787,0.84298,6.4415e-05,1.763e-06,4.543e-08,0.93146,0.76441,0.90943
1201,2.2831,0.84066,9.0477e-05,5.259e-07,4.543e-08,0.96646,0.8131,1.5089
1401,1.873,0.83814,6.217e-05,1.5453e-07,4.543e-08,0.99683,0.87815,0.90663
1601,1.869,0.83477,0.00010084,4.543e-08,4.543e-08,0.99198,0.89599,1.4796
1801,2.2304,0.81529,6.9489e-05,0.99992,4.8461e-05,1.0083,0.76108,1.3009
2001,1.5688,0.85643,5.3977e-05,0.99992,4.8461e-05,0.89848,0.79418,0.9187
2201,2.4831,0.78066,7.0185e-05,0.21185,4.8461e-05,0.94014,0.72178,7.4713e-05
2401,1.3611,0.82664,8.3277e-05,0.061994,4.8461e-05,0.98198,0.83126,1.424
2601,2.2183,0.8303,7.188e-05,0.018658,4.8461e-05,1.0027,0.73453,1.3459
2801,1.2777,0.99819,0.26305,0.0055914,4.8461e-05,0.63481,0.59048,1.7923
3001,2.6412,0.98212,0.33802,0.0017079,4.8461e-05,0.63321,0.5541,1.552
3201,1.1965,0.98091,0.047795,0.00051978,4.8461e-05,0.63404,0.6185,1.2934
3401,1.652,0.97408,0.0078407,0.00015808,4.8461e-05,0.59334,0.55601,0.88794
3601,1.6826,0.99439,0.0053278,4.8461e-05,4.8461e-05,0.55691,0.50935,1.0616
3801,1.777,0.9365,0.000812,0.96595,0.025519,0.5575,0.51591,1.4278
4001,1.4954,1.0163,0.00010003,0.96595,0.025519,0.52765,0.52145,1.484
4201,1.4794,0.96731,1.4104e-05,0.17518,0.025519,0.6455,0.55547,0.69207
4401,1.1358,0.93614,2.5024e-06,0.064599,0.025519,0.59962,0.52534,0.094868
4601,1.8098,0.99869,8.7647e-07,0.03787,0.025519,0.61253,0.63392,1.3289
4801,2.2698,1.0256,0.0045868,0.039953,0.025519,0.526,0.45898,1.8836
5001,1.6423,0.9669,0.036896,0.035817,0.025519,0.5529,0.51093,2.1844
5201,1.4747,0.99509,0.00082166,0.042933,0.025519,0.51143,0.64056,1.5962
5401,1.9442,0.91232,7.1867e-06,0.03187,0.025519,0.55645,0.48734,2.4252
5601,2.167,0.95241,0.92781,0.032467,0.025519,0.47675,0.4325,2.1652
5801,1.7333,0.96093,1.1868,0.031496,0.025519,0.20638,0.29346,1.55
6001,1.2022,0.98468,0.86432,0.031496,0.025519,0.43336,0.42157,1.2766
6201,1.1382,0.93761,0.99359,0.025519,0.025519,0.38299,0.50186,1.7352


==> figures/final_files/err_L_dynrpca_reprocspca_bern_old.dat <==
1,1.1944,0.9898,9.4586e-05,0.001747,3.6601e-10,0.90922,0.7805,0.73427
201,1.1379,0.87037,6.9307e-05,0.0002459,3.3081e-10,0.94542,0.79656,0.66875
401,1.203,0.85788,6.3125e-05,2.8981e-05,3.4671e-10,0.92442,0.7045,1.5236
601,2.0642,0.85634,0.00012645,9.9377e-06,7.2541e-10,1.0114,0.72782,1.3344
801,1.7813,0.87972,8.0585e-05,1.476e-06,4.1692e-10,0.97287,0.8396,1.5111
1001,1.1787,0.84298,6.4415e-05,1.6964e-07,3.1987e-10,0.93146,0.76441,0.90943
1201,2.2831,0.84066,9.0477e-05,3.979e-08,1.922e-10,0.96646,0.8131,1.5089
1401,1.873,0.83814,6.217e-05,5.8785e-09,5.8308e-10,0.99683,0.87815,0.90663
1601,1.869,0.83477,0.00010084,1.3262e-09,2.0003e-08,0.99198,0.89599,1.4796
1801,2.2304,0.81529,6.9489e-05,4.4789e-10,2.0003e-08,1.0083,0.76108,1.3009
2001,1.5688,0.85643,5.3977e-05,2.1325e-10,2.0003e-08,0.89848,0.79418,0.9187
2201,2.4831,0.78066,7.0185e-05,2.369e-10,2.0003e-08,0.94014,0.72178,7.4713e-05
2401,1.3611,0.82664,8.3277e-05,1.7499e-10,2.0003e-08,0.98198,0.83126,1.424
2601,2.2183,0.8303,7.188e-05,7.3168e-10,2.0003e-08,1.0027,0.73453,1.3459
2801,1.2777,0.99819,0.26305,0.26306,2.0003e-08,0.63481,0.59048,1.7923
3001,2.6412,0.98212,0.33802,0.33802,3.2963e-08,0.63321,0.5541,1.552
3201,1.1965,0.98091,0.047795,0.045098,2.3313e-08,0.63404,0.6185,1.2934
3401,1.652,0.97408,0.0078407,0.0076876,2.3305e-08,0.59334,0.55601,0.88794
3601,1.6826,0.99439,0.0053278,0.0017904,3.551e-08,0.55691,0.50935,1.0616
3801,1.777,0.9365,0.000812,0.00026239,3.0094e-08,0.5575,0.51591,1.4278
4001,1.4954,1.0163,0.00010003,2.9347e-05,3.8121e-08,0.52765,0.52145,1.484
4201,1.4794,0.96731,1.4104e-05,6.8819e-06,3.1432e-08,0.6455,0.55547,0.69207
4401,1.1358,0.93614,2.5024e-06,7.7887e-07,2.6329e-08,0.59962,0.52534,0.094868
4601,1.8098,0.99869,8.7647e-07,1.7775e-07,0,0.61253,0.63392,1.3289
4801,2.2698,1.0256,0.0045868,3.3927e-08,0,0.526,0.45898,1.8836
5001,1.6423,0.9669,0.036896,2.1142e-08,0,0.5529,0.51093,2.1844
5201,1.4747,0.99509,0.00082166,4.6663e-09,0,0.51143,0.64056,1.5962
5401,1.9442,0.91232,7.1867e-06,9.6307e-10,0,0.55645,0.48734,2.4252
5601,2.167,0.95241,0.92781,0.0063428,0,0.47675,0.4325,2.1652
5801,1.7333,0.96093,1.1868,0.14371,5.6751e-05,0.20638,0.29346,1.55
6001,1.2022,0.98468,0.86432,0.020185,3.7659e-05,0.43336,0.42157,1.2766
6201,1.1382,0.93761,0.99359,0.0046735,5.4926e-05,0.38299,0.50186,1.7352
6401,1.8798,1.0054,0.016467,0.0013202,6.5387e-05,0.39732,0.3962,1.9354
6601,2.124,0.98117,0.79487,0.00041057,0.00023354,0.33994,0.39601,1.4778
6801,1.9189,0.99268,1.8404,5.3567e-05,0.0006129,0.60614,0.59445,2.3454
7001,1.5759,0.96842,1.7699,0.00014154,0.00041675,0.32737,0.43815,2.3905
7201,2.0656,0.99844,0.75168,0.0039016,0.00035595,0.37997,0.34348,1.7168
7401,2.1296,0.91402,1.7308,0.00077683,0.0036255,0.2964,0.38808,2.2706
7601,1.8503,0.94638,1.456,0.0047049,0.00057633,0.23498,0.66175,1.6667
7801,2.0586,0.91696,2.823,0.0016678,0.00070423,0.29695,0.35055,2.4248
8001,1.6599,0.96983,2.516,0.0044097,0.00040762,0.56375,0.51554,2.3838
8201,1.5098,0.95609,1.9071,0.0070122,0.0012489,0.22179,0.62905,2.5365
8401,1.9018,0.9731,1.5172,0.0027795,0.00056581,0.31703,0.38801,2.4199
8601,2.0301,0.99442,2.4881,0.0012034,0.00044829,0.36959,0.57975,2.157
8801,1.3056,0.98398,1.1413,0.00060203,1,0.44656,0.37147,1
9001,1.787,0.98785,1.8259,0.00034245,1,0.34705,0.77781,1
9201,1.4529,0.96089,2.0071,0.0011078,1,0.46589,0.45256,1
9401,1.8825,0.96488,1.7258,0.012912,1,0.25952,0.3852,1
9601,1.5267,0.95699,1.6906,0.013285,1,1,1,1


==> figures/final_files/err_L_dynrpca_reprocspca_old.dat <==
1,1.0014,0.98943,0.00026103,0.0012874,2.3814e-07,3.4018,3.3255,3.1424
301,0.98022,0.8406,0.00066022,0.00068782,1.604e-07,3.3185,3.2091,3.1828
601,0.9597,0.84136,0.00067267,0.00025982,1.7008e-07,3.4835,3.3081,3.2597
901,0.93621,0.82303,0.00024751,6.5974e-05,1.3901e-07,3.3799,3.2911,3.2493
1201,0.9005,0.82114,0.00034625,2.0236e-05,1.8224e-07,3.155,3.132,3.0262
1501,0.87007,0.79877,0.00051152,9.1657e-06,1.9238e-07,3.5177,3.4834,3.3951
1801,0.82836,0.80939,0.00053997,4.3885e-06,1.8756e-07,3.6385,3.5011,3.344
2101,0.82154,0.80253,0.00032514,1.1493e-06,2.0413e-07,3.3366,2.9627,3.031
2401,0.75024,0.79961,0.00020976,3.2604e-07,1.9051e-05,3.1966,3.1356,3.1113
2701,0.71277,0.77908,0.00026478,2.039e-07,1.9051e-05,3.3863,3.3215,3.3702
3001,0.97287,0.96912,0.11393,0.11393,1.5394e-05,3.1369,3.0184,2.9489
3301,0.96197,0.99242,2.9575,0.018832,1.5013e-05,3.4308,3.3263,3.2839
3601,0.93644,0.97894,3.1965,0.014349,8.3145e-06,3.236,3.2324,3.1925
3901,0.89292,0.9787,3.045,0.004019,9.9422e-06,3.0529,2.9582,3.0301
4201,0.85459,0.98195,2.929,0.0010832,2.7266e-05,3.0113,2.9213,3.0025
4501,0.81143,0.98172,3.0532,0.00062187,1.7506e-05,3.0909,3.0816,3.0556
4801,0.80959,0.97151,3.2868,0.00026735,1.9227e-05,3.2504,3.2084,3.2952
5101,0.78134,0.98335,3.2234,0.00010037,2.6821e-05,3.2819,3.1574,3.2372
5401,0.73175,0.96835,3.2613,4.8445e-05,3.1852e-06,3.3654,3.2754,3.2498
5701,0.69924,0.96706,3.2689,1.0933e-05,3.1852e-06,3.5162,3.1822,3.2925
6001,0.72149,0.96255,3.2548,0.032706,5.3844e-06,3.19,3.1526,3.2382
6301,0.69086,0.97557,2.9791,0.0073352,3.5548e-06,2.991,2.9679,2.9649
6601,0.70868,0.976,3.1976,0.001824,4.8663e-06,3.1796,3.1027,3.2011
6901,0.64153,0.98632,3.4223,0.001043,3.7119e-06,3.3042,3.3467,3.3864
7201,0.62997,0.99558,3.1436,0.00029508,4.6862e-06,2.9582,2.9141,3.1372
7501,0.62258,0.96342,3.209,0.00016561,4.9994e-06,3.2132,3.1382,3.2125
7801,0.56275,0.97973,3.2907,3.1469e-05,3.8877e-06,3.4716,3.3952,3.3125
8101,0.61982,0.98886,3.0683,1.3056e-05,4.0988e-06,3.0136,2.9864,3.0884
8401,0.56023,0.97429,3.2155,6.2373e-06,3.5414e-06,3.2227,3.0764,3.1952
8701,0.5529,0.96097,3.5698,6.7776e-06,0,3.7335,3.6031,1
9001,0.53418,0.96097,2.9604,2.908e-06,0,3.0206,2.8118,1
9301,0.51405,0.99287,3.2929,6.8111e-06,0,3.3695,3.2677,1
9601,0.53932,0.97345,3.3487,3.4126e-06,0,1,1,1


==> figures/final_files/err_L_reprocspca.dat <==
1,1.0014,0.98943,0.00026103,0.0012874,2.3814e-07,3.4018,3.3255,3.1424
301,0.98022,0.8406,0.00066022,0.00068782,1.604e-07,3.3185,3.2091,3.1828
601,0.9597,0.84136,0.00067267,0.00025982,1.7008e-07,3.4835,3.3081,3.2597
901,0.93621,0.82303,0.00024751,6.5974e-05,1.3901e-07,3.3799,3.2911,3.2493
1201,0.9005,0.82114,0.00034625,2.0236e-05,1.8224e-07,3.155,3.132,3.0262
1501,0.87007,0.79877,0.00051152,9.1657e-06,1.9238e-07,3.5177,3.4834,3.3951
1801,0.82836,0.80939,0.00053997,4.3885e-06,1.8756e-07,3.6385,3.5011,3.344
2101,0.82154,0.80253,0.00032514,1.1493e-06,2.0413e-07,3.3366,2.9627,3.031



==> figures/final_files/err_L_reprocspca_bern.dat <==
1,1.1944,0.9898,9.4586e-05,0.001747,3.6601e-10,0.90922,0.7805,0.73427
201,1.1379,0.87037,6.9307e-05,0.0002459,3.3081e-10,0.94542,0.79656,0.66875
401,1.203,0.85788,6.3125e-05,2.8981e-05,3.4671e-10,0.92442,0.7045,1.5236
601,2.0642,0.85634,0.00012645,9.9377e-06,7.2541e-10,1.0114,0.72782,1.3344
801,1.7813,0.87972,8.0585e-05,1.476e-06,4.1692e-10,0.97287,0.8396,1.5111
1001,1.1787,0.84298,6.4415e-05,1.6964e-07,3.1987e-10,0.93146,0.76441,0.90943
1201,2.2831,0.84066,9.0477e-05,3.979e-08,1.922e-10,0.96646,0.8131,1.5089
1401,1.873,0.83814,6.217e-05,5.8785e-09,5.8308e-10,0.99683,0.87815,0.90663
1601,1.869,0.83477,0.00010084,1.3262e-09,2.0003e-08,0.99198,0.89599,1.4796
1801,2.2304,0.81529,6.9489e-05,4.4789e-10,2.0003e-08,1.0083,0.76108,1.3009
2001,1.5688,0.85643,5.3977e-05,2.1325e-10,2.0003e-08,0.89848,0.79418,0.9187
2201,2.4831,0.78066,7.0185e-05,2.369e-10,2.0003e-08,0.94014,0.72178,7.4713e-05
2401,1.3611,0.82664,8.3277e-05,1.7499e-10,2.0003e-08,0.98198,0.83126,1.424


==> figures/final_files/err_SE_medrop_icassp_bern.dat <==
299,0.99998,0.99993,0.036461,0.011699,1.6577e-06,0.99996,0.93965
599,0.99998,0.99978,0.036461,0.003659,1.6577e-06,0.99996,0.036723
899,0.99998,0.99994,0.036461,0.0011844,1.6577e-06,0.02638,5.4298e-05
1199,0.99998,0.99983,0.036461,0.00038591,1.6577e-06,0.020869,4e-05
1499,0.99998,0.99974,0.036461,0.00012596,1.6577e-06,0.022041,3.7577e-05
1799,0.99998,0.99992,0.036461,4.2991e-05,1.6577e-06,0.020258,3.3658e-05
2099,0.99998,0.99987,0.036461,1.4708e-05,1.6577e-06,0.018338,2.904e-05
2399,0.99998,0.99989,0.036461,4.9768e-06,1.6577e-06,0.019327,2.9341e-05
2699,0.99998,0.99978,0.036461,1.6577e-06,1.6577e-06,0.018938,2.762e-05



==> figures/final_files/err_SE_medrop_icassp_mo.dat <==
299,0.99998,0.99956,0.026388,0.0074076,5.0422e-05,0.99971,0.99993
599,0.99997,0.99937,0.026388,0.0037931,5.0422e-05,0.99977,0.99987
899,0.99997,0.99931,0.026388,0.001998,5.0422e-05,0.99985,0.99983
1199,0.99996,0.99923,0.026388,0.0010981,5.0422e-05,0.99985,0.9998
1499,0.99996,0.9992,0.026388,0.00060337,5.0422e-05,0.99988,0.99992
1799,0.99995,0.99919,0.026388,0.00032152,5.0422e-05,0.99989,0.99986
2099,0.99993,0.99916,0.026388,0.00017407,5.0422e-05,0.99985,0.99986
2399,0.99993,0.99915,0.026388,9.4533e-05,5.0422e-05,0.99987,0.99984
2699,0.99991,0.99915,0.026388,5.0422e-05,5.0422e-05,0.9998,0.9999



==> figures/final_files/err_SE_medrop_icml_bern.dat <==
299,0.99998,0.99993,0.036461,0.011699,1.6577e-06,0.99996,0.93965
599,0.99998,0.99978,0.036461,0.003659,1.6577e-06,0.99996,0.036723
899,0.99998,0.99994,0.036461,0.0011844,1.6577e-06,0.02638,5.4298e-05
1199,0.99998,0.99983,0.036461,0.00038591,1.6577e-06,0.020869,4e-05
1499,0.99998,0.99974,0.036461,0.00012596,1.6577e-06,0.022041,3.7577e-05
1799,0.99998,0.99992,0.036461,4.2991e-05,1.6577e-06,0.020258,3.3658e-05
2099,0.99998,0.99987,0.036461,1.4708e-05,1.6577e-06,0.018338,2.904e-05
2399,0.99998,0.99989,0.036461,4.9768e-06,1.6577e-06,0.019327,2.9341e-05
2699,0.99998,0.99978,0.036461,1.6577e-06,1.6577e-06,0.018938,2.762e-05
2999,0.99998,0.99973,0.99994,0.012824,1.2316e-06,0.022726,0.012824
3299,0.99998,0.99985,0.99994,0.004699,1.2316e-06,0.022565,0.012067
3599,0.99998,0.99986,0.48984,0.0017168,1.2316e-06,0.021018,0.01163
3899,0.99998,0.99972,0.83005,0.00062326,1.2316e-06,0.020362,0.011142
4199,0.99998,0.99987,0.91148,0.00022516,1.2316e-06,0.019693,0.010662
4499,0.99998,0.99986,0.92946,7.8861e-05,1.2316e-06,0.01854,0.010171
4799,0.99998,0.99988,0.93265,2.8004e-05,1.2316e-06,0.018067,0.009578
5099,0.99998,0.99983,0.93303,9.9564e-06,1.2316e-06,0.017657,0.0089187
5399,0.99998,0.99985,0.93208,3.5261e-06,1.2316e-06,0.016953,0.0083827
5699,0.99998,0.99985,0.93327,1.2316e-06,1.2316e-06,0.016196,0.0078802
5999,0.99998,0.99985,0.99997,1.2316e-06,1.2316e-06,0.015417,0.0073091
6299,0.99998,0.99979,0.99997,1.2316e-06,1.2316e-06,0.0146,0.006814
6599,0.99998,0.99979,0.47721,1.2316e-06,1.2316e-06,0.014499,0.0063608
6899,0.99998,0.99979,0.84235,1.2316e-06,1.2316e-06,0.014326,0.0058489
7199,0.99998,0.99982,0.9199,1.2316e-06,1.2316e-06,0.014529,0.0053051
7499,0.99998,0.99982,0.93639,1.2316e-06,1.2316e-06,0.014207,0.0047222
7799,0.99998,0.99981,0.93334,1.2316e-06,1.2316e-06,0.014428,0.0041852
8099,0.99998,0.99981,0.93827,0.010284,9.7589e-07,0.016719,0.01078
8399,0.99998,0.99983,0.93844,0.0037729,9.7589e-07,0.016654,0.010466
8699,0.99998,0.9998,0.93609,0.0013745,9.7589e-07,0.016614,0.01022
8999,0.99998,0.99975,0.99998,0.00050304,9.7589e-07,0.016548,0.0099999
9299,0.99998,0.99977,0.99998,0.00018013,9.7589e-07,0.016556,0.0097864
9599,0.99998,0.99976,0.49514,6.4483e-05,9.7589e-07,0.016548,0.0095804
9899,0.99998,0.99978,0.8532,2.2683e-05,9.7589e-07,0.016259,0.0093777
10199,0.99998,0.9998,0.91528,8.0292e-06,9.7589e-07,0.016197,0.0091867
10499,0.99998,0.99978,0.92952,2.8163e-06,9.7589e-07,0.015986,0.0090036
10799,0.99998,0.99977,0.92787,9.7589e-07,9.7589e-07,0.01571,0.0088289
11099,0.99998,0.9998,0.92939,9.7589e-07,9.7589e-07,0.015697,0.0086413
11399,0.99998,0.99978,0.93458,9.7589e-07,9.7589e-07,0.015717,0.0084652
11699,0.99997,0.99977,0.93366,9.7589e-07,9.7589e-07,0.015522,0.0082855


==> figures/final_files/err_SE_medrop_icml_mo.dat <==
299,0.99998,0.99956,0.026388,0.0074076,5.0422e-05,0.99971,0.99993
599,0.99997,0.99937,0.026388,0.0037931,5.0422e-05,0.99977,0.99987
899,0.99997,0.99931,0.026388,0.001998,5.0422e-05,0.99985,0.99983
1199,0.99996,0.99923,0.026388,0.0010981,5.0422e-05,0.99985,0.9998
1499,0.99996,0.9992,0.026388,0.00060337,5.0422e-05,0.99988,0.99992
1799,0.99995,0.99919,0.026388,0.00032152,5.0422e-05,0.99989,0.99986
2099,0.99993,0.99916,0.026388,0.00017407,5.0422e-05,0.99985,0.99986
2399,0.99993,0.99915,0.026388,9.4533e-05,5.0422e-05,0.99987,0.99984
2699,0.99991,0.99915,0.026388,5.0422e-05,5.0422e-05,0.9998,0.9999
2999,0.9999,0.99914,0.40615,0.01281,2.7727e-05,0.99982,0.99971
3299,0.99988,0.99911,0.40615,0.0028807,2.7727e-05,0.99983,0.99962
3599,0.99987,0.99911,0.068467,0.0016588,2.7727e-05,0.99982,0.99968
3899,0.99985,0.99911,0.068208,0.00092406,2.7727e-05,0.99984,0.99972
4199,0.99983,0.9991,0.068285,0.00053582,2.7727e-05,0.99986,0.99988
4499,0.99981,0.99909,0.068288,0.00030211,2.7727e-05,0.99986,0.99971
4799,0.99979,0.99908,0.068234,0.00016752,2.7727e-05,0.99985,0.99972
5099,0.99976,0.99908,0.068308,9.3339e-05,2.7727e-05,0.99984,0.99976
5399,0.99972,0.99908,0.068413,5.0689e-05,2.7727e-05,0.99987,0.99983
5699,0.99968,0.99907,0.067464,2.7727e-05,2.7727e-05,0.99987,0.99985
5999,0.99964,0.99907,0.40088,2.7727e-05,2.7727e-05,0.99988,0.9995
6299,0.9996,0.99907,0.40088,2.7727e-05,2.7727e-05,0.99988,0.9996
6599,0.99955,0.99907,0.049727,2.7727e-05,2.7727e-05,0.99991,0.9998
6899,0.9995,0.99906,0.03918,2.7727e-05,2.7727e-05,0.99989,0.99976
7199,0.99943,0.99906,0.034635,2.7727e-05,2.7727e-05,0.99989,0.99984
7499,0.99936,0.99906,0.033942,2.7727e-05,2.7727e-05,0.9999,0.9997
7799,0.99927,0.99906,0.033525,2.7727e-05,2.7727e-05,0.99991,0.99981
8099,0.99919,0.99906,0.038325,0.010201,2.3312e-05,0.9999,0.9998
8399,0.99909,0.99906,0.037546,0.002336,2.3312e-05,0.99991,0.99987
8699,0.99897,0.99906,0.037547,0.0013848,2.3312e-05,0.9999,0.99992
8999,0.99887,0.99906,0.40516,0.00082903,2.3312e-05,0.9999,0.99988
9299,0.99874,0.99906,0.40517,0.00044553,2.3312e-05,0.99992,0.99985
9599,0.99859,0.99905,0.04843,0.00024225,2.3312e-05,0.99993,0.9998
9899,0.99843,0.99905,0.027356,0.00013566,2.3312e-05,0.99992,0.99976
10199,0.99827,0.99905,0.025612,7.4329e-05,2.3312e-05,0.99991,0.99984
10499,0.99808,0.99905,0.02604,4.1424e-05,2.3312e-05,0.99992,0.99979
10799,0.99787,0.99905,0.020165,2.3312e-05,2.3312e-05,0.99992,0.99984
11099,0.99766,0.99905,0.020002,2.3312e-05,2.3312e-05,0.99993,0.99976
11399,0.99741,0.99905,0.019997,2.3312e-05,2.3312e-05,0.99992,0.99979
11699,0.99716,0.99905,0.01996,2.3312e-05,2.3312e-05,0.99993,0.99986


==> figures/final_files/error_L.dat <==
799,1.3394e-06,8.1827,0.92909,1.3385e-06,1,13.509,13.572
1099,0.0019353,12.342,0.82403,2.2863e-06,1,12.69,12.849
1399,0.0020573,12.312,0.9251,2.6265e-06,1,12.369,12.244
1699,0.00047483,11.96,0.90783,7.5277e-07,1,12.07,11.962
1999,0.00013865,12.051,3.0114,1.5634e-06,1,11.945,11.995
2299,1.9579e-05,12.082,0.98318,9.7468e-07,1,12.284,11.985
2599,1.8898e-05,11.81,0.95797,3.2606e-06,1,11.883,11.878
2899,8.3846e-06,12.652,0.95496,5.0092e-06,1,12.499,12.671
3199,9.8263e-07,11.834,0.95702,9.8183e-07,1,11.304,11.738
3499,2.5908e-06,13.178,3.2454,2.5944e-06,1,13.255,13.273
3799,0.0026104,12.653,0.97517,1.149e-06,1,12.745,12.577
4099,0.002822,12.093,1.0225,2.9261e-06,1,11.81,12.162
4399,0.0012724,13.61,1.0667,3.8419e-06,1,13.624,13.768
4699,6.6937e-05,11.578,1.0319,1.1709e-06,1,11.626,11.516
4999,3.8672e-05,12.984,3.3128,2.1069e-06,1,12.93,12.962
5299,6.6525e-06,12.398,1.0072,1.0926e-06,1,12.121,12.319
5599,4.223e-06,11.366,0.9833,2.0778e-06,1,11.145,11.43


==> figures/final_files/error_L_5000_new.dat <==
1,4.2439e-07,0.999,0.99872,4.2462e-07,5.2254e-06,3.4179e-06,0.14818
101,4.0987e-07,0.9885,0.27445,4.0998e-07,5.3159e-06,2.8552e-06,0.18847
201,4.8359e-07,0.97268,0.27842,4.8374e-07,5.9498e-06,3.109e-06,0.22483
301,4.4258e-07,0.94182,0.21765,4.4277e-07,5.3659e-06,2.984e-06,0.17426
401,3.5942e-07,0.89415,0.24609,3.5964e-07,5.386e-06,3.065e-06,0.20447
650,6.5808e-07,66.472,0.20981,6.5808e-07,219.04,230.45,0.17045
950,6.5808e-07,208.37,0.36339,6.5808e-07,268.47,283.61,0.18487
1250,0.037561,239.68,0.40784,8.1641e-07,241.32,252.66,0.060896
1550,0.0056029,216.43,0.45569,8.4505e-07,205.32,216.63,0.051147
1850,0.0013041,222.37,0.65105,1.0365e-06,213.25,223.56,0.075173
2150,0.00024448,232.78,0.74943,1.4391e-06,223.14,232.43,0.087626
2450,3.4384e-05,214.35,0.67511,1.1303e-06,204.09,214.65,0.070058
2750,5.0411e-06,210.1,0.71668,9.5954e-07,200.58,210.55,0.067829
3050,1.0988e-06,219.9,0.65476,1.0987e-06,210.14,220.59,0.086856
3350,1.16e-06,242.07,0.69374,1.1599e-06,231.41,242.47,0.080008
3650,1.2286e-06,227.62,0.77878,1.2285e-06,217.73,227.98,0.090216
3950,1.5798e-06,206.99,0.60415,1.5801e-06,196.92,207.32,0.10877
4250,1.129e-06,249.32,0.7114,1.1291e-06,237.55,249.22,0.075152
4550,0.048348,224.57,0.7695,1.0045e-06,213.73,224.87,0.064285
4850,0.006885,225.3,0.76688,8.3418e-07,211.33,225.09,0.053531
5150,0.0010908,211.79,0.70509,9.0987e-07,202.56,212.04,0.055237
5450,0.00020305,232.49,0.76935,1.0184e-06,221.92,232.59,0.052276
5750,3.7754e-05,246.67,0.81426,1.0959e-06,234.9,246.64,0.055399
6050,5.0438e-06,198.9,0.73751,9.6221e-07,187.54,198.69,0.048328
6350,9.6498e-07,241.4,0.78437,9.6221e-07,228.7,241.5,0.046326
6650,1.3073e-06,232.6,0.80091,9.6221e-07,222.04,232.85,0.077364
6950,1.192e-06,213.43,0.90647,9.6221e-07,203.6,213.7,0.06781
7250,1.0762e-06,243.73,1.064,9.6221e-07,231.41,243.67,0.062349


==> figures/final_files/error_L_train.dat <==
1,6.1181e-07,0.98305,0.96538,6.1287e-07,1,5.1871e-06,0.10296
76,8.4075e-07,0.9755,0.1439,8.4035e-07,1,5.8372e-06,0.097888
151,8.0371e-07,0.96654,0.13169,8.0397e-07,1,5.8798e-06,0.098806
226,7.1792e-07,0.95986,0.13286,7.1856e-07,1,5.282e-06,0.11241
301,7.1522e-07,0.94794,0.11189,7.148e-07,1,5.3412e-06,0.093427
376,7.3691e-07,0.93679,0.1118,7.3663e-07,1,5.5292e-06,0.10078
451,7.5956e-07,0.92609,0.10991,7.592e-07,1,5.5505e-06,0.097794
599,1.9918e-06,1.0788,0.11091,1.9922e-06,1,39.121,0.096016
899,1.8752e-06,1.0105,1.5675,1.8744e-06,1,41.007,0.097475
1199,0.023793,1.0036,0.38499,1.9745e-06,1,40.131,0.031539
1499,0.024778,1.0008,2.1674,9.6485e-07,1,40.472,0.030328
1799,0.004746,0.99166,0.41188,1.0834e-06,1,39.659,0.035229
2099,0.00073368,0.99632,2.2916,9.7253e-07,1,40.86,0.034626
2399,0.00012144,0.97905,0.43544,1.0193e-06,1,40.057,0.029719
2699,1.9058e-05,0.97596,2.3276,9.1574e-07,1,40.089,0.030213
2999,4.7308e-06,0.97185,0.45634,1.1893e-06,1,40.004,0.033751
3299,9.0741e-07,0.95947,2.3619,9.0775e-07,1,39.262,0.033189
3599,1.0466e-06,0.96026,0.4609,1.0472e-06,1,39.177,0.034946
3899,1.0159e-06,0.96329,2.4033,1.0163e-06,1,40.551,0.032964
4199,0.026962,0.95264,0.47794,9.8158e-07,1,40.783,0.075029
4499,0.025434,0.93844,2.4539,9.0792e-07,1,40.221,0.072711
4799,0.0043502,0.94327,0.50249,1.0205e-06,1,40.836,0.070635
5099,0.00067653,0.93305,2.4477,8.9085e-07,1,39.423,0.066445
5399,0.00012076,0.92718,0.51349,1.0199e-06,1,41.127,0.070482
5699,2.0384e-05,0.91856,2.5403,8.853e-07,1,41.436,0.075884


==> figures/final_files/error_L_train_10000.dat <==
1,2.5332e-07,0.99962,0.99931,2.5354e-07
101,2.3976e-07,0.99575,0.28688,2.3993e-07
201,1.907e-07,0.98221,0.22159,1.9057e-07
301,1.6818e-07,0.97042,0.24716,1.6855e-07
401,2.276e-07,0.95277,0.21371,2.2753e-07
999,4.4606e-08,278.34,1.5985,4.2884e-08
1499,0.035301,319.19,0.35094,1.1361e-05
1999,0.051972,292.31,1.2687,0.0055051
2499,0.0064659,322.09,0.40819,0.003278
2999,0.00076937,326.72,1.8777,0.0032699
3499,0.00019922,362,0.72313,0.0035664
3999,2.7034e-05,296.94,1.5024,0.0040167
4499,0.046019,300.7,0.77166,0.001206
4999,0.033001,303.03,1.7696,0.0013732
5499,0.025751,313.85,0.53132,0.00050082


==> figures/final_files/error_L_train_bern.dat <==
1,0,0.99334,0.9845,0,5.676e-06,2.4599e-14,0.20838
101,0,0.95534,0.11991,0,5.2787e-06,2.3931e-14,0.19519
201,0,0.89037,0.077194,0,5.2437e-06,2.1225e-14,0.19075
301,0,0.81174,0.05591,0,5.0775e-06,2.1905e-14,0.1873
401,0,0.69504,0.051114,0,5.7742e-06,2.4456e-14,0.21214
599,1.3702e-09,1.6777,0.050485,7.1547e-10,8.0834e-06,0.0042609,0.19349
899,8.7963e-10,1.6654,0.065871,8.5705e-10,8.6672e-06,0.004279,0.19461
1199,0.044399,1.6484,0.069343,7.9704e-10,4.627e-06,5.4814e-06,0.10647
1499,0.044849,1.714,0.062328,9.4622e-10,4.4446e-06,5.4829e-06,0.10634
1799,0.0007795,1.7301,0.063367,1.2492e-09,4.7887e-06,5.8017e-06,0.10834
2099,4.3254e-05,1.653,0.057874,1.1379e-09,4.1067e-06,5.7869e-06,0.10319
2399,2.1303e-06,1.5899,0.059532,1.1094e-09,4.1493e-06,5.4938e-06,0.10024
2699,1.0271e-07,1.6143,0.059518,9.9618e-10,4.3477e-06,6.3321e-06,0.11369
2999,6.3125e-09,1.7702,0.065371,1.1717e-09,4.742e-06,5.0201e-06,0.099107
3299,1.3768e-09,1.7452,0.065882,1.0849e-09,5.3287e-06,6.1909e-06,0.094362
3599,9.6331e-10,1.7085,0.068767,1.3642e-09,5.6306e-06,4.9302e-06,0.099992
3899,1.3667e-09,1.6245,0.063986,1.1584e-09,5.0682e-06,6.0857e-06,0.20585
4199,1.0508e-09,1.635,0.063494,1.0487e-09,4.9153e-06,4.9833e-06,0.13044
4499,0.045818,1.7034,0.14752,1.0039e-09,4.5714e-06,3.2752e-06,0.11686
4799,0.047194,1.6206,0.078685,9.8285e-10,4.3673e-06,3.4262e-06,0.12631
5099,0.00072883,1.6368,0.048659,1.0557e-09,4.4634e-06,3.4345e-06,0.11095
5399,3.6062e-05,1.665,0.038658,1.1228e-09,4.4813e-06,3.4352e-06,0.12293
5699,2.0595e-06,1.5988,0.034017,9.7344e-10,5.1465e-06,3.1974e-06,0.13508
5999,1.099e-07,1.6364,0.035914,1.101e-09,4.4244e-06,3.0253e-06,0.11635
6299,6.3632e-09,1.74,0.03778,1.1335e-09,4.3219e-06,3.3452e-06,0.11562


==> figures/final_files/error_L_train_n5000.dat <==
1,4.8496e-07,0.99907,0.99879,4.8484e-07,1,3.3076e-06,0.17014
101,3.4999e-07,0.98896,0.26141,3.5003e-07,1,3.2864e-06,0.19675
201,4.0059e-07,0.96692,0.2122,4.0059e-07,1,2.8876e-06,0.16259
301,3.5974e-07,0.94052,0.16662,3.5981e-07,1,3.1487e-06,0.13996
401,4.3057e-07,0.89994,0.20012,4.308e-07,1,3.3292e-06,0.1861
999,6.1507e-08,167.24,1.0623,6.2996e-08,1,219.45,0.19355
1499,0.044214,229.53,0.96323,2.2053e-05,1,230.31,0.081545
1999,0.046594,238.45,1.3634,0.004605,1,238.38,0.084078
2499,0.0069838,216.29,1.0606,0.004059,1,216.7,0.074258
2999,0.0010879,243.01,1.5217,0.0042783,1,243.23,0.071908
3499,0.00017707,224.76,1.1337,0.0039342,1,225.27,0.072995
3999,3.6878e-05,229.86,1.4554,0.0046176,1,229.71,0.086117
4499,0.036227,254.76,1.4473,0.0010505,1,255.06,0.036065
4999,0.028207,220.4,1.4357,0.0012191,1,220.5,0.039099
5499,0.029881,223.46,1.1619,0.0011511,1,223.44,0.044696
5999,0.0053689,226.78,1.4845,0.00092539,1,227.13,0.042951
6499,0.0012003,215,1.2611,0.0010166,1,214.97,0.038617
6999,0.00098559,223.92,1.5943,0.00096943,1,223.84,0.039951
7499,0.0012973,232.67,1.318,0.0012899,1,232.87,0.040751


==> figures/final_files/error_Phat_P.dat <==
999,0.021641,0.25915,0.50008,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021641,0.015718,0.027519,0.038597,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021641,0.014564,0.014611,0.01461,0.017453,0.00086425,0.0016661,0.0023543,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021641,0.014567,0.014614,0.014613,0.017453,0.00014637,0.00014818,0.00017497,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021641,0.014566,0.014613,0.014615,0.017453,0.00014629,0.00014599,0.0001461,0.017452,4.9115e-06,9.7366e-06,1.3754e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021641,0.014568,0.01461,0.014614,0.017453,0.00014635,0.000146,0.00014615,0.017452,1.4599e-06,1.4648e-06,1.5708e-06,0.017452,4.9031e-07,9.651e-07,1.3684e-06
3999,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07
4499,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07


==> figures/final_files/error_Phat_P__copy_.dat <==
499,0.01463,0.014599,0.01464,0.014634,0.00014627,0.00014646,0.00014618,0.00014633,1.4619e-06,1.4624e-06,1.4612e-06,1.4611e-06,1.4616e-08,1.4623e-08,1.463e-08,1.4621e-08
999,0.021641,0.25915,0.50008,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021641,0.015718,0.027519,0.038597,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021641,0.014564,0.014611,0.01461,0.017453,0.00086425,0.0016661,0.0023543,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021641,0.014567,0.014614,0.014613,0.017453,0.00014637,0.00014818,0.00017497,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021641,0.014566,0.014613,0.014615,0.017453,0.00014629,0.00014599,0.0001461,0.017452,4.9115e-06,9.7366e-06,1.3754e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021641,0.014568,0.01461,0.014614,0.017453,0.00014635,0.000146,0.00014615,0.017452,1.4599e-06,1.4648e-06,1.5708e-06,0.017452,4.9031e-07,9.651e-07,1.3684e-06
3999,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07
4499,0.021641,0.0015238,0.0015314,0.0015209,0.017453,1.5219e-05,1.5167e-05,1.5214e-05,0.017452,1.5252e-07,1.5852e-07,1.8142e-07,0.017452,5.5222e-08,1.0986e-07,1.5205e-07


==> figures/final_files/error_Phat_Prot.dat <==
999,0.021451,0.25914,0.50007,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021451,0.014458,0.027345,0.038504,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021451,0.0032456,0.0035522,0.0039171,0.017453,0.00086393,0.0016659,0.0023541,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021451,0.0031547,0.0031212,0.0031769,0.017453,6.8038e-05,0.0001194,0.0001677,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021451,0.0031573,0.0030875,0.0031886,0.017453,3.1142e-05,3.3165e-05,3.4439e-05,0.017452,4.9045e-06,9.7337e-06,1.3752e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021451,0.0030448,0.0031067,0.0031798,0.017453,3.1408e-05,3.203e-05,3.1759e-05,0.017452,5.7585e-07,1.0068e-06,1.3902e-06,0.017452,4.903e-07,9.651e-07,1.3684e-06
3999,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07
4499,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07


==> figures/final_files/error_Phat_Prot__copy_.dat <==
499,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
999,0.021451,0.25914,0.50007,0.70712,0.017453,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711,0.017452,0.25882,0.5,0.70711
1499,0.021451,0.014458,0.027345,0.038504,0.017453,0.014028,0.027106,0.038296,0.017452,0.014045,0.027084,0.038373,0.017452,0.01403,0.027083,0.038295
1999,0.021451,0.0032456,0.0035522,0.0039171,0.017453,0.00086393,0.0016659,0.0023541,0.017452,0.00085466,0.0016666,0.0023461,0.017452,0.00085895,0.0016609,0.002359
2499,0.021451,0.0031547,0.0031212,0.0031769,0.017453,6.8038e-05,0.0001194,0.0001677,0.017452,5.8653e-05,0.00011618,0.00016257,0.017452,5.9805e-05,0.00011554,0.00016359
2999,0.021451,0.0031573,0.0030875,0.0031886,0.017453,3.1142e-05,3.3165e-05,3.4439e-05,0.017452,4.9045e-06,9.7337e-06,1.3752e-05,0.017452,4.9818e-06,9.8323e-06,1.3949e-05
3499,0.021451,0.0030448,0.0031067,0.0031798,0.017453,3.1408e-05,3.203e-05,3.1759e-05,0.017452,5.7585e-07,1.0068e-06,1.3902e-06,0.017452,4.903e-07,9.651e-07,1.3684e-06
3999,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07
4499,0.021451,0.00075597,0.00076224,0.0007631,0.017453,7.5584e-06,7.6332e-06,7.5582e-06,0.017452,9.2244e-08,1.2943e-07,1.6348e-07,0.017452,5.2954e-08,1.0467e-07,1.4576e-07


==> figures/final_files/error_Prot_Erot.dat <==
999,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1499,1,0.055793,0.054682,0.054451,1,0.054199,0.054213,0.054158,1,0.054266,0.054168,0.054267,1,0.054208,0.054166,0.054158
1999,1,0.012525,0.0071034,0.0055396,1,0.003338,0.0033318,0.0033292,1,0.0033022,0.0033333,0.0033178,1,0.0033187,0.0033218,0.0033362
2499,1,0.012174,0.0062414,0.0044927,1,0.00026288,0.0002388,0.00023717,1,0.00022662,0.00023236,0.00022991,1,0.00023107,0.00023109,0.00023135
2999,1,0.012184,0.0061741,0.0045092,1,0.00012032,6.6329e-05,4.8705e-05,1,1.895e-05,1.9467e-05,1.9449e-05,1,1.9248e-05,1.9665e-05,1.9726e-05
3499,1,0.011749,0.0062125,0.0044968,1,0.00012135,6.4059e-05,4.4914e-05,1,2.2249e-06,2.0137e-06,1.966e-06,1,1.8944e-06,1.9302e-06,1.9352e-06


==> figures/final_files/error_Prot_Erot__copy_.dat <==
499,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
999,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1
1499,1,0.055793,0.054682,0.054451,1,0.054199,0.054213,0.054158,1,0.054266,0.054168,0.054267,1,0.054208,0.054166,0.054158
1999,1,0.012525,0.0071034,0.0055396,1,0.003338,0.0033318,0.0033292,1,0.0033022,0.0033333,0.0033178,1,0.0033187,0.0033218,0.0033362
2499,1,0.012174,0.0062414,0.0044927,1,0.00026288,0.0002388,0.00023717,1,0.00022662,0.00023236,0.00022991,1,0.00023107,0.00023109,0.00023135
2999,1,0.012184,0.0061741,0.0045092,1,0.00012032,6.6329e-05,4.8705e-05,1,1.895e-05,1.9467e-05,1.9449e-05,1,1.9248e-05,1.9665e-05,1.9726e-05
3499,1,0.011749,0.0062125,0.0044968,1,0.00012135,6.4059e-05,4.4914e-05,1,2.2249e-06,2.0137e-06,1.966e-06,1,1.8944e-06,1.9302e-06,1.9352e-06


==> figures/final_files/error_SE.dat <==
799,1.6883e-05,0.99982,0.99799,1.6653e-05,1,0.99857,0.99973
1099,0.17365,0.99979,0.99762,6.8831e-05,1,0.99795,0.99973
1399,0.02799,0.99981,0.99734,6.8831e-05,1,0.99808,0.99971
1699,0.0060801,0.99982,0.99722,6.8831e-05,1,0.99738,0.99984
1999,0.0016611,0.9998,0.99724,6.8831e-05,1,0.99868,0.9998
2299,0.00048576,0.9998,0.99729,6.8831e-05,1,0.99851,0.99958
2599,0.00015694,0.99979,0.99735,6.8831e-05,1,0.99835,0.9995
2899,6.278e-05,0.99981,0.9974,6.8831e-05,1,0.99811,0.99967
3199,6.278e-05,0.99981,0.99746,6.8831e-05,1,0.99813,0.99963
3499,6.278e-05,0.99979,0.9975,6.8831e-05,1,0.99834,0.99957
3799,0.17537,0.99981,0.99769,5.7041e-05,1,0.9981,0.99968
4099,0.025577,0.9998,0.99772,5.7041e-05,1,0.99874,0.99958
4399,0.0068101,0.9998,0.99772,5.7041e-05,1,0.99871,0.99949
4699,0.0016639,0.9998,0.99772,5.7041e-05,1,0.99895,0.99959
4999,0.00048009,0.9998,0.99772,5.7041e-05,1,0.99898,0.99929
5299,0.00014088,0.9998,0.99774,5.7041e-05,1,0.99895,0.99947
5599,4.8553e-05,0.99979,0.99775,5.7041e-05,1,0.99895,0.9995
5899,4.8553e-05,0.99979,0.99777,5.7041e-05,1,0.99878,0.99959


==> figures/final_files/error_SE_5000_new.dat <==
799,5.9844e-06,0.98832,0.0048432,5.9844e-06,0.98832,5.9844e-06,0.015521
1099,5.9844e-06,0.96233,0.0091911,5.9844e-06,0.96233,5.9844e-06,0.019058
1399,5.9844e-06,0.97781,0.011406,5.9844e-06,0.97781,5.9726e-06,0.0099682
1699,0.5,0.99579,0.43919,6.3406e-06,0.99579,0.31932,0.4434
1999,0.045773,0.99963,0.3671,6.3406e-06,0.99963,0.29502,0.38847
2299,0.0076246,0.99982,0.31197,6.3406e-06,0.99982,0.30163,0.15888
2599,0.001223,0.99985,0.2692,6.3406e-06,0.99985,0.22426,0.046133
2899,0.00020098,0.99984,0.23738,6.3406e-06,0.99984,0.20509,0.021039
3199,3.4181e-05,0.99984,0.2124,6.3406e-06,0.99984,0.18859,0.015989
3499,6.3406e-06,0.99984,0.19256,6.3406e-06,0.99984,0.19384,0.01898
3799,6.3406e-06,0.99985,0.17615,6.3406e-06,0.99985,0.2249,0.0071994
4099,6.3406e-06,0.99984,0.16206,6.3406e-06,0.99984,0.22183,0.0085118
4399,6.3406e-06,0.99984,0.15014,6.3406e-06,0.99984,0.18046,0.009192
4699,6.3406e-06,0.99984,0.13988,6.3406e-06,0.99984,0.20013,0.008936
4999,0.50453,0.99982,0.50142,6.3406e-06,0.99982,0.51049,0.4809
5299,0.046122,0.99982,0.47757,5.7373e-06,0.99982,0.48938,0.4505
5599,0.0076227,0.99982,0.45534,5.7373e-06,0.99982,0.48159,0.4345
5899,0.001213,0.99982,0.43408,5.7373e-06,0.99982,0.47721,0.41948
6199,0.00019535,0.99982,0.41479,5.7373e-06,0.99982,0.47052,0.38634
6499,3.1865e-05,0.99982,0.39652,5.7373e-06,0.99982,0.43448,0.36155
6799,5.7373e-06,0.99982,0.37985,5.7373e-06,0.99982,0.46368,0.34194
7099,5.7373e-06,0.99982,0.36488,5.7373e-06,0.99982,0.48547,0.31845
7399,5.7373e-06,0.99982,0.35016,5.7373e-06,0.99982,0.45351,0.27559
7699,5.7373e-06,0.99981,0.33668,5.7373e-06,0.99981,0.44975,0.2239
7999,5.7373e-06,0.99983,0.32427,5.7373e-06,0.99983,0.43249,0.17423
8299,5.7373e-06,0.99981,0.31277,5.7373e-06,0.99981,0.42951,0.1349


==> figures/final_files/error_SE_train.dat <==
799,1.257e-05,0.99907,0.03289,1.257e-05,1,1.257e-05,0.0053522
1099,1.257e-05,0.99829,0.020601,1.257e-05,1,1.257e-05,0.0042274
1399,1.257e-05,0.99813,0.02376,1.257e-05,1,1.2023e-05,0.0035683
1699,0.5,0.99802,0.42994,8.2369e-06,1,0.12265,0.43261
1999,0.046545,0.99783,0.35108,8.2369e-06,1,0.089149,0.35226
2299,0.0078164,0.99765,0.29713,8.2369e-06,1,0.072159,0.10093
2599,0.0013114,0.99743,0.2579,8.2369e-06,1,0.061475,0.01407
2899,0.00022682,0.99722,0.22783,8.2369e-06,1,0.055026,0.0061618
3199,4.064e-05,0.99698,0.20393,8.2369e-06,1,0.049649,0.0095866
3499,8.2369e-06,0.99673,0.18473,8.2369e-06,1,0.045124,0.006153
3799,8.2369e-06,0.99645,0.16885,8.2369e-06,1,0.04274,0.0061494
4099,8.2369e-06,0.99616,0.1557,8.2369e-06,1,0.040523,0.0059254
4399,8.2369e-06,0.99585,0.14437,8.2369e-06,1,0.04231,0.0056696
4699,0.50453,0.9957,0.50012,8.2667e-06,1,0.43246,0.46791
4999,0.046517,0.99533,0.47427,8.2667e-06,1,0.39243,0.44745
5299,0.0078381,0.99497,0.45022,8.2667e-06,1,0.35953,0.43312
5599,0.0013172,0.99458,0.42753,8.2667e-06,1,0.33109,0.3967
5899,0.00022747,0.99414,0.40682,8.2667e-06,1,0.30556,0.3553
6199,4.0882e-05,0.9937,0.38753,8.2667e-06,1,0.28497,0.32397
6499,8.2667e-06,0.99323,0.36965,8.2667e-06,1,0.2694,0.29715


==> figures/final_files/error_SE_train_10000.dat <==
999,5.0523e-06,0,0.003229,5.0523e-06
1499,5.0523e-06,0,0.012795,5.0523e-06
1999,0.5,0.99983,0.36711,3.3006e-05
2499,0.045672,0.99993,0.28348,3.3006e-05
2999,0.0075664,0.99993,0.2305,3.3006e-05
3499,0.0012244,0.99993,0.19384,3.3006e-05
3999,0.0001982,0.99993,0.16724,3.3006e-05
4499,3.3006e-05,0.99993,0.147,3.3006e-05
4999,0.32453,0.99993,0.50143,0.0010711
5499,0.32453,0.99993,0.46307,0.0010711
5999,0.031752,0.99993,0.42794,0.0010711
6499,0.0065852,0.99993,0.39781,0.0010711
6999,0.0054338,0.99993,0.37123,0.0010711
7499,0.0054188,0.99993,0.34675,0.0010711
7999,0.0054164,0.99993,0.3256,0.0010711
8499,0.0010711,0.99993,0.30616,0.0010711


==> figures/final_files/error_SE_train_bern.dat <==
799,1.0172e-15,0.95062,0.0034195,1.0172e-15,2.7211e-07,1.0138e-15,0.0037669
1099,1.0172e-15,0.81446,0.0074674,1.0172e-15,2.4519e-06,1.0365e-15,0.0040999
1399,1.0172e-15,0.8067,0.009501,1.0172e-15,1.4355e-06,9.6361e-16,0.052553
1699,0.5,0.81715,0.03425,3.8373e-09,3.7219e-05,8.9252e-06,0.4339
1999,0.008869,0.8093,0.019875,3.8373e-09,1.1022e-05,8.9078e-06,0.36171
2299,0.00047526,0.80127,0.015342,3.8373e-09,7.7383e-06,1.3477e-05,0.30271
2599,2.5355e-05,0.79312,0.01293,3.8373e-09,7.7443e-06,1.4783e-05,0.24705
2899,1.3523e-06,0.78474,0.011389,3.8373e-09,8.9126e-06,1.4932e-05,0.21093
3199,7.2114e-08,0.77604,0.01029,3.8373e-09,1.0883e-05,9.4345e-06,0.18452
3499,3.8373e-09,0.76748,0.0094643,3.8373e-09,5.5557e-06,2.2474e-06,0.16427
3799,3.8373e-09,0.75854,0.0088296,3.8373e-09,1.2343e-06,1.275e-06,0.14734
4099,3.8373e-09,0.74978,0.0082973,3.8373e-09,1.2675e-06,1.0569e-06,0.13389
4399,3.8373e-09,0.74067,0.0078608,3.8373e-09,1.4703e-06,8.7624e-07,0.12274
4699,3.8373e-09,0.73173,0.0074953,3.8373e-09,1.8329e-06,2.1215e-07,0.11309
4999,0.50453,0.77268,0.45783,3.9032e-09,9.2042e-05,0.0016302,0.49679
5299,0.0089647,0.76371,0.33367,3.9032e-09,7.1045e-06,2.4119e-06,0.47244
5599,0.00047689,0.75472,0.21771,3.9032e-09,1.7695e-05,8.4886e-07,0.44797
5899,2.5435e-05,0.74522,0.14641,3.9032e-09,2.161e-05,5.4177e-07,0.42446
6199,1.3476e-06,0.73592,0.10762,3.9032e-09,1.5572e-05,3.8302e-07,0.40265
6499,7.2377e-08,0.72662,0.084626,3.9032e-09,1.1515e-05,3.2463e-07,0.38169
6799,3.9032e-09,0.71735,0.069821,3.9032e-09,4.757e-06,2.8558e-07,0.36238
7099,3.9032e-09,0.70781,0.059666,3.9032e-09,2.1796e-06,2.7793e-07,0.3444
7399,3.9032e-09,0.698,0.052334,3.9032e-09,1.8383e-06,3.1529e-07,0.32779
7699,3.9032e-09,0.68836,0.046866,3.9032e-09,1.7706e-06,3.2635e-07,0.31184
7999,3.9032e-09,0.67904,0.042417,3.9032e-09,1.7233e-06,3.1369e-07,0.29691
8299,3.9032e-09,0.66938,0.038827,3.9032e-09,1.7141e-06,3.3655e-07,0.28269


==> figures/final_files/error_SE_train_n5000.dat <==
999,5.9061e-06,0.95939,0.0034344,5.9061e-06,1,5.9061e-06,0.018696
1499,5.9061e-06,0.98406,0.013206,5.9061e-06,1,5.9061e-06,0.01302
1999,0.5,0.99961,0.31691,3.2095e-05,1,0.30103,0.38537
2499,0.045606,0.99989,0.24216,3.2095e-05,1,0.26754,0.063407
2999,0.0075452,0.99989,0.19649,3.2095e-05,1,0.24702,0.019952
3499,0.0012112,0.99989,0.16573,3.2095e-05,1,0.23181,0.013808
3999,0.00019626,0.99989,0.14408,3.2095e-05,1,0.22524,0.012468
4499,3.2095e-05,0.99989,0.12745,3.2095e-05,1,0.20429,0.010825
4999,0.32862,0.99989,0.49881,0.0010122,1,0.52599,0.48456
5499,0.32862,0.99989,0.45803,0.0010122,1,0.50922,0.44244
5999,0.031923,0.99989,0.42037,0.0010122,1,0.50387,0.4056
6499,0.0063212,0.99989,0.3863,0.0010122,1,0.46676,0.35532
6999,0.0049323,0.99989,0.35639,0.0010122,1,0.4748,0.31641
7499,0.0049127,0.99989,0.3303,0.0010122,1,0.44421,0.25211
7999,0.0049128,0.99989,0.30798,0.0010122,1,0.44499,0.16364
8499,0.0010122,0.99989,0.28854,0.0010122,1,0.39898,0.097246


==> figures/final_files/norst_fail.dat <==
49,0.99998,0.99997,0.99998,0.9993,1,1
99,0.99998,0.99997,0.99998,0.66473,0.46987,1
149,0.99998,0.99997,0.99998,0.33692,0.27137,1
199,0.99998,0.99997,0.99998,0.23874,0.15323,1
249,0.99998,0.99997,0.99998,0.19133,0.10838,1
299,0.99998,0.99997,0.99998,0.16207,0.077672,1
349,0.99997,0.99997,0.99998,0.14283,0.067989,1
399,0.99997,0.99997,0.99998,0.12847,0.050147,1
449,0.99997,0.99997,0.99998,0.11839,0.056246,1
499,0.99997,0.99997,0.99998,0.1093,0.056246,1
549,0.99997,0.99997,0.99998,0.10216,0.056244,1
599,0.99997,0.99997,0.99998,0.096059,0.055686,1
649,0.99997,0.99997,0.99998,0.09093,0.055681,1
699,0.99997,0.99997,0.99998,0.08662,0.055678,1
749,0.99997,0.99997,0.99998,0.082733,0.05566,1
799,0.99997,0.99997,0.99998,0.079281,0.055647,1
849,0.99997,0.99997,0.99998,0.076383,0.065612,1
899,0.99997,0.99997,0.99998,0.073567,0.052797,1


==> figures/final_files/norst_fail_all.dat <==
49,0.99998,0.99997,0.99998,0.9993,1,1,1,1
99,0.99998,0.99997,0.99998,0.66473,0.46987,1,0.99799,0.99998
149,0.99998,0.99997,0.99998,0.33692,0.27137,1,0.99799,0.99998
199,0.99998,0.99997,0.99998,0.23874,0.15323,1,0.99799,0.99998
249,0.99998,0.99997,0.99998,0.19133,0.10838,1,0.99799,0.99998
299,0.99998,0.99997,0.99998,0.16207,0.077672,1,0.99799,0.99998
349,0.99997,0.99997,0.99998,0.14283,0.067989,1,0.99799,0.99998
399,0.99997,0.99997,0.99998,0.12847,0.050147,1,0.99799,0.99998
449,0.99997,0.99997,0.99998,0.11839,0.056246,1,0.99799,0.99998
499,0.99997,0.99997,0.99998,0.1093,0.056246,1,0.99799,0.99998
549,0.99997,0.99997,0.99998,0.10216,0.056244,1,0.99799,0.99998
599,0.99997,0.99997,0.99998,0.096059,0.055686,1,0.99799,0.99998
649,0.99997,0.99997,0.99998,0.09093,0.055681,1,0.99799,0.99998
699,0.99997,0.99997,0.99998,0.08662,0.055678,1,0.99799,0.99998
749,0.99997,0.99997,0.99998,0.082733,0.05566,1,0.99799,0.99998
799,0.99997,0.99997,0.99998,0.079281,0.055647,1,0.99799,0.99998
849,0.99997,0.99997,0.99998,0.076383,0.065612,1,0.99799,0.99998
899,0.99997,0.99997,0.99998,0.073567,0.052797,1,0.99799,0.99998


==> figures/final_files/norst_fail_all_bigalpha.dat <==
199,0.99998,0.99998,0.99998,0.99801,1,0.387,1,0.71094
399,0.99998,0.99998,0.99998,0.99801,1,0.19156,1,0.15507
599,0.99998,0.99998,0.99998,0.99801,1,0.13822,1,0.13877
799,0.99998,0.99998,0.99998,0.99801,0.99999,0.11288,1,0.09082
999,0.99998,0.99998,0.99998,0.99801,0.99998,0.097506,1,0.050529
1199,0.99998,0.99998,0.99998,0.99801,0.99998,0.087097,1,0.10377
1399,0.99998,0.99998,0.99998,0.99801,0.99997,0.079078,1,0.13025
1599,0.99998,0.99998,0.99998,0.99801,0.99997,0.073015,1,0.080534
1799,0.99998,0.99998,0.99998,0.99801,0.99997,0.068116,1,0.070301


==> figures/final_files/norst_fail_change.dat <==
199,0.99998,0.18336,0.23642,0.99754,1
399,0.99998,0.10059,0.10088,0.99754,0.99999
599,0.99998,0.075033,0.090416,0.99754,0.99999
799,0.99998,0.061985,0.10069,0.99754,0.99998
999,0.99997,0.053783,0.12462,0.99754,0.99998
1199,0.99997,0.047836,0.18006,0.99754,0.99998
1399,0.99997,0.043688,0.1607,0.99754,0.99998
1599,0.99997,0.040562,0.086593,0.99754,0.99998
1799,0.99997,0.038008,0.10117,0.99754,0.99998
1999,0.99997,0.046666,0.13246,0.99753,0.99998
2199,0.99997,0.043621,0.11211,0.99753,0.99998
2399,0.99997,0.04104,0.090638,0.99753,0.99998
2599,0.99997,0.038748,0.079481,0.99753,0.99998
2799,0.99997,0.036878,0.088638,0.99753,0.99998
2999,0.99997,0.035145,0.089198,0.99753,0.99998
3199,0.99997,0.033652,0.086576,0.99753,0.99998
3399,0.99997,0.032264,0.095791,0.99753,0.99998
3599,0.99997,0.031027,0.085069,0.99753,0.99998
3799,0.99997,0.029954,0.084541,0.99753,0.99998
3999,0.99997,0.043996,0.085892,0.99752,0.99998
4199,0.99997,0.042285,0.083916,0.99752,0.99998
4399,0.99997,0.040708,0.062455,0.99752,0.99998
4599,0.99997,0.039259,0.07157,0.99752,0.99998
4799,0.99997,0.037941,0.071119,0.99752,0.99998
4999,0.99997,0.036718,0.081022,0.99752,0.99998
5199,0.99996,0.035558,0.077537,0.99752,0.99998
5399,0.99996,0.034499,0.086227,0.99752,0.99998
5599,0.99996,0.033523,0.095928,0.99752,0.99998
5799,0.99996,0.032574,0.1345,0.99752,0.99998


==> figures/final_files/xmin_variation.dat <==
299,-2.1282,-1.1709,-2.1647,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
599,-2.393,-1.2259,-2.4442,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
899,-2.6833,-1.2582,-2.726,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
1199,-2.9599,-1.2768,-2.9995,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
1499,-3.2327,-1.2881,-3.2699,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
1799,-3.5113,-1.2941,-3.5398,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2099,-3.7765,-1.2974,-3.8137,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2399,-4.0427,-1.2991,-4.0752,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2699,-4.3042,-1.3,-4.3375,-4.3042,-1.3,-4.3375,-0.54965,-0.00011467,-0.0001275
2999,-1.8926,-1.2065,-1.8928,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
3299,-2.5345,-1.2777,-2.539,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
3599,-2.7612,-1.2871,-2.7708,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
3899,-3.0118,-1.2932,-3.0136,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
4199,-3.2709,-1.2967,-3.2708,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
4499,-3.5245,-1.2986,-3.5249,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
4799,-3.7744,-1.2996,-3.7754,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5099,-4.0386,-1.3003,-4.0324,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5399,-4.2881,-1.3006,-4.284,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5699,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
5999,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
6299,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
6599,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
6899,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
7199,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
7499,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
7799,-4.536,-1.3008,-4.5306,-4.5554,-2.8024,-4.5502,-0.54988,-0.00011518,-0.00012665
8099,-1.9898,-1.2239,-1.9905,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
8399,-2.6338,-1.2823,-2.6332,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
8699,-2.863,-1.2898,-2.8649,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
8999,-3.0918,-1.2944,-3.0999,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
9299,-3.3557,-1.2975,-3.3605,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
9599,-3.6222,-1.2991,-3.6238,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
9899,-3.8781,-1.2999,-3.8834,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
10199,-4.1313,-1.3004,-4.1361,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
10499,-4.3851,-1.3007,-4.3913,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
10799,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
11099,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
11399,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679
11699,-4.6346,-1.3008,-4.6379,-4.6554,-3.0172,-4.6586,-0.54981,-0.00011503,-0.00012679

